Facile: Fast, Accurate, and Interpretable Basic-Block Throughput Prediction

Basic-block throughput models such as uiCA, IACA, GRANITE, Ithemal, llvm-mca, OSACA, or CQA guide optimizing compilers and help performance engineers identify and eliminate bottlenecks. For this purpose, basic-block throughput models should ideally be fast, accurate, and interpretable. Recent advances have significantly improved accuracy: uiCA, the state-of-the-art model, achieves an error of about 1% relative to measurements across a wide range of microarchitectures. The computational efficiency of throughput models, which is equally important for widespread adoption, especially in compilers, has so far received little attention. In this paper, we introduce Facile, an analytical throughput model that is fast, accurate, and interpretable. Facile analyzes different potential bottlenecks independently and analytically. Due to its compositional nature, Facile's predictions directly pinpoint the bottlenecks. We evaluate Facile on a wide range of microarchitectures and show that it is almost two orders of magnitude faster than existing models while achieving state-of-the-art accuracy.

==> figures/analytical-components.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{5.000000in}{3.000000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{3.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{3.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.400000,0.760784,0.647059}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.007493in}{1.983189in}}%
\pgfpathcurveto{\pgfqpoint{0.897873in}{1.873569in}}{\pgfqpoint{0.827439in}{1.730773in}}{\pgfqpoint{0.807179in}{1.577076in}}%
\pgfpathcurveto{\pgfqpoint{0.786919in}{1.423379in}}{\pgfqpoint{0.817943in}{1.267210in}}{\pgfqpoint{0.895412in}{1.132928in}}%
\pgfpathcurveto{\pgfqpoint{0.972881in}{0.998645in}}{\pgfqpoint{1.092547in}{0.893614in}}{\pgfqpoint{1.235743in}{0.834218in}}%
\pgfpathcurveto{\pgfqpoint{1.378940in}{0.774821in}}{\pgfqpoint{1.537814in}{0.764316in}}{\pgfqpoint{1.687584in}{0.804342in}}%
\pgfpathlineto{\pgfqpoint{1.505682in}{1.485000in}}%
\pgfpathlineto{\pgfqpoint{1.007493in}{1.983189in}}%
\pgfpathlineto{\pgfqpoint{1.007493in}{1.983189in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.988235,0.552941,0.384314}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.687584in}{0.804342in}}%
\pgfpathcurveto{\pgfqpoint{1.769978in}{0.826361in}}{\pgfqpoint{1.847693in}{0.863159in}}{\pgfqpoint{1.916941in}{0.912942in}}%
\pgfpathcurveto{\pgfqpoint{1.986188in}{0.962725in}}{\pgfqpoint{2.045825in}{1.024670in}}{\pgfqpoint{2.092942in}{1.095758in}}%
\pgfpathlineto{\pgfqpoint{1.505682in}{1.485000in}}%
\pgfpathlineto{\pgfqpoint{1.687584in}{0.804342in}}%
\pgfpathlineto{\pgfqpoint{1.687584in}{0.804342in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.552941,0.627451,0.796078}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.092942in}{1.095758in}}%
\pgfpathcurveto{\pgfqpoint{2.189417in}{1.241313in}}{\pgfqpoint{2.228415in}{1.417661in}}{\pgfqpoint{2.202310in}{1.590323in}}%
\pgfpathcurveto{\pgfqpoint{2.176206in}{1.762985in}}{\pgfqpoint{2.086819in}{1.919923in}}{\pgfqpoint{1.951627in}{2.030452in}}%
\pgfpathcurveto{\pgfqpoint{1.816435in}{2.140981in}}{\pgfqpoint{1.644863in}{2.197395in}}{\pgfqpoint{1.470457in}{2.188664in}}%
\pgfpathcurveto{\pgfqpoint{1.296051in}{2.179934in}}{\pgfqpoint{1.130971in}{2.106667in}}{\pgfqpoint{1.007493in}{1.983189in}}%
\pgfpathlineto{\pgfqpoint{1.505682in}{1.485000in}}%
\pgfpathlineto{\pgfqpoint{2.092942in}{1.095758in}}%
\pgfpathlineto{\pgfqpoint{2.092942in}{1.095758in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.505682in,y=0.500152in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle TP_U\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.078493in,y=1.238549in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 42\%}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.793563in,y=1.084559in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 12\%}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.817843in,y=1.866816in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 47\%}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.400000,0.760784,0.647059}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.121129in}{1.983189in}}%
\pgfpathcurveto{\pgfqpoint{3.014931in}{1.876991in}}{\pgfqpoint{2.945422in}{1.739568in}}{\pgfqpoint{2.922807in}{1.591093in}}%
\pgfpathcurveto{\pgfqpoint{2.900191in}{1.442619in}}{\pgfqpoint{2.925632in}{1.290733in}}{\pgfqpoint{2.995395in}{1.157732in}}%
\pgfpathcurveto{\pgfqpoint{3.065158in}{1.024732in}}{\pgfqpoint{3.175654in}{0.917459in}}{\pgfqpoint{3.310661in}{0.851664in}}%
\pgfpathcurveto{\pgfqpoint{3.445668in}{0.785868in}}{\pgfqpoint{3.598241in}{0.764933in}}{\pgfqpoint{3.745981in}{0.791934in}}%
\pgfpathlineto{\pgfqpoint{3.619318in}{1.485000in}}%
\pgfpathlineto{\pgfqpoint{3.121129in}{1.983189in}}%
\pgfpathlineto{\pgfqpoint{3.121129in}{1.983189in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.988235,0.552941,0.384314}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.745981in}{0.791934in}}%
\pgfpathcurveto{\pgfqpoint{3.815711in}{0.804677in}}{\pgfqpoint{3.883120in}{0.827872in}}{\pgfqpoint{3.945928in}{0.860732in}}%
\pgfpathcurveto{\pgfqpoint{4.008736in}{0.893593in}}{\pgfqpoint{4.066227in}{0.935744in}}{\pgfqpoint{4.116455in}{0.985762in}}%
\pgfpathlineto{\pgfqpoint{3.619318in}{1.485000in}}%
\pgfpathlineto{\pgfqpoint{3.745981in}{0.791934in}}%
\pgfpathlineto{\pgfqpoint{3.745981in}{0.791934in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.552941,0.627451,0.796078}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.116455in}{0.985762in}}%
\pgfpathcurveto{\pgfqpoint{4.182059in}{1.051089in}}{\pgfqpoint{4.234147in}{1.128712in}}{\pgfqpoint{4.269735in}{1.214182in}}%
\pgfpathcurveto{\pgfqpoint{4.305322in}{1.299651in}}{\pgfqpoint{4.323716in}{1.391303in}}{\pgfqpoint{4.323863in}{1.483886in}}%
\pgfpathcurveto{\pgfqpoint{4.324009in}{1.576468in}}{\pgfqpoint{4.305905in}{1.668178in}}{\pgfqpoint{4.270588in}{1.753760in}}%
\pgfpathcurveto{\pgfqpoint{4.235271in}{1.839342in}}{\pgfqpoint{4.183429in}{1.917129in}}{\pgfqpoint{4.118032in}{1.982663in}}%
\pgfpathcurveto{\pgfqpoint{4.052635in}{2.048198in}}{\pgfqpoint{3.974958in}{2.100204in}}{\pgfqpoint{3.889451in}{2.135702in}}%
\pgfpathcurveto{\pgfqpoint{3.803944in}{2.171199in}}{\pgfqpoint{3.712272in}{2.189497in}}{\pgfqpoint{3.619690in}{2.189545in}}%
\pgfpathcurveto{\pgfqpoint{3.527107in}{2.189594in}}{\pgfqpoint{3.435416in}{2.171393in}}{\pgfqpoint{3.349872in}{2.135986in}}%
\pgfpathcurveto{\pgfqpoint{3.264327in}{2.100579in}}{\pgfqpoint{3.186595in}{2.048655in}}{\pgfqpoint{3.121129in}{1.983189in}}%
\pgfpathlineto{\pgfqpoint{3.619318in}{1.485000in}}%
\pgfpathlineto{\pgfqpoint{4.116455in}{0.985762in}}%
\pgfpathlineto{\pgfqpoint{4.116455in}{0.985762in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.619318in,y=0.500152in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle TP_L\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.182572in,y=1.255913in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 40\%}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.847945in,y=1.048012in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 10\%}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.968418in,y=1.833364in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 50\%}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.874420in}{2.695216in}}%
\pgfpathlineto{\pgfqpoint{4.125580in}{2.695216in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.153358in}{2.695216in}}{\pgfqpoint{4.153358in}{2.722994in}}%
\pgfpathlineto{\pgfqpoint{4.153358in}{2.902778in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.153358in}{2.930556in}}{\pgfqpoint{4.125580in}{2.930556in}}%
\pgfpathlineto{\pgfqpoint{0.874420in}{2.930556in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.846642in}{2.930556in}}{\pgfqpoint{0.846642in}{2.902778in}}%
\pgfpathlineto{\pgfqpoint{0.846642in}{2.722994in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.846642in}{2.695216in}}{\pgfqpoint{0.874420in}{2.695216in}}%
\pgfpathlineto{\pgfqpoint{0.874420in}{2.695216in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.400000,0.760784,0.647059}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.902198in}{2.777778in}}%
\pgfpathlineto{\pgfqpoint{1.179975in}{2.777778in}}%
\pgfpathlineto{\pgfqpoint{1.179975in}{2.875000in}}%
\pgfpathlineto{\pgfqpoint{0.902198in}{2.875000in}}%
\pgfpathlineto{\pgfqpoint{0.902198in}{2.777778in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.291086in,y=2.777778in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Latency}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.988235,0.552941,0.384314}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.053047in}{2.777778in}}%
\pgfpathlineto{\pgfqpoint{2.330825in}{2.777778in}}%
\pgfpathlineto{\pgfqpoint{2.330825in}{2.875000in}}%
\pgfpathlineto{\pgfqpoint{2.053047in}{2.875000in}}%
\pgfpathlineto{\pgfqpoint{2.053047in}{2.777778in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.441936in,y=2.777778in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Others}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.552941,0.627451,0.796078}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{3.129823in}{2.777778in}}%
\pgfpathlineto{\pgfqpoint{3.407601in}{2.777778in}}%
\pgfpathlineto{\pgfqpoint{3.407601in}{2.875000in}}%
\pgfpathlineto{\pgfqpoint{3.129823in}{2.875000in}}%
\pgfpathlineto{\pgfqpoint{3.129823in}{2.777778in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.518712in,y=2.777778in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Overhead}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

